A Discontinuous Neural Network for Non-Negative Sparse Approximation

This paper investigates a discontinuous neural network which is used as a model of the mammalian olfactory system and can more generally be applied to solve non-negative sparse approximation problems. By inherently limiting the systems integrators to having non-negative outputs, the system function becomes discontinuous since the integrators switch between being inactive and being active. It is shown that the presented network converges to equilibrium points which are solutions to general non-negative least squares optimization problems. We specify a Caratheodory solution and prove that the network is stable, provided that the system matrix has full column-rank. Under a mild condition on the equilibrium point, we show that the network converges to its equilibrium within a finite number of switches. Two applications of the neural network are shown. Firstly, we apply the network as a model of the olfactory system and show that in principle it may be capable of performing complex sparse signal recovery tasks. Secondly, we generalize the application to include non-negative sparse approximation problems and compare the recovery performance to a classical non-negative basis pursuit denoising algorithm. We conclude that the recovery performance differs only marginally from the classical algorithm, while the neural network has the advantage that no performance critical regularization parameter has to be chosen prior to recovery.

==> figures/avg_mse_sup_NNBPDN_gauss_m_50_snr_10.dat <==
5 3.5105
10 3.889
15 3.9427
20 3.9637


==> figures/avg_mse_sup_NNBPDN_gauss_m_50_snr_20.dat <==
5 1.2203
10 2.6584
15 3.5018
20 3.8371


==> figures/avg_mse_sup_NNBPDN_gauss_m_50_snr_30.dat <==
5 0.17472
10 0.62253
15 1.211
20 1.7691


==> figures/avg_mse_sup_NNBPDN_gauss_m_50_snr_40.dat <==
5 0.019288
10 0.094557
15 0.2979
20 0.67861


==> figures/avg_mse_sup_NNBPDN_gauss_s_5_snr_10.dat <==
25 3.7734
50 3.5105
75 3.2406
100 2.9503
125 2.6817
150 2.4391
175 2.2021
200 2.0184


==> figures/avg_mse_sup_NNBPDN_gauss_s_5_snr_20.dat <==
25 2.3071
50 1.2203
75 0.82025
100 0.61221
125 0.48578
150 0.39776
175 0.34163
200 0.29723


==> figures/avg_mse_sup_NNBPDN_gauss_s_5_snr_30.dat <==
25 0.61299
50 0.17472
75 0.10126
100 0.071864
125 0.05504
150 0.044896
175 0.037742
200 0.032462


==> figures/avg_mse_sup_NNBPDN_gauss_s_5_snr_40.dat <==
25 0.15903
50 0.019288
75 0.010844
100 0.0075215
125 0.0057348
150 0.0047398
175 0.0039309
200 0.0033871


==> figures/avg_mse_sup_NNBPDN_uni_m_50_snr_10.dat <==
5 1.463
10 2.92
15 3.611
20 3.8498


==> figures/avg_mse_sup_NNBPDN_uni_m_50_snr_20.dat <==
5 0.21759
10 0.74588
15 1.3554
20 1.9192


==> figures/avg_mse_sup_NNBPDN_uni_m_50_snr_30.dat <==
5 0.024538
10 0.1111
15 0.33782
20 0.72091


==> figures/avg_mse_sup_NNBPDN_uni_m_50_snr_40.dat <==
5 0.0025518
10 0.013537
15 0.080669
20 0.38141


==> figures/avg_mse_sup_NNBPDN_uni_s_5_snr_10.dat <==
25 2.57
50 1.463
75 0.99587
100 0.74715
125 0.59579
150 0.49912
175 0.42856
200 0.36749


==> figures/avg_mse_sup_NNBPDN_uni_s_5_snr_20.dat <==
25 0.71778
50 0.21759
75 0.12707
100 0.088944
125 0.068744
150 0.056402
175 0.048062
200 0.041506


==> figures/avg_mse_sup_NNBPDN_uni_s_5_snr_30.dat <==
25 0.18294
50 0.024538
75 0.01354
100 0.0094922
125 0.0072557
150 0.0058868
175 0.0049622
200 0.0042489


==> figures/avg_mse_sup_NNBPDN_uni_s_5_snr_40.dat <==
25 0.06754
50 0.0025518
75 0.0014093
100 0.00096719
125 0.00073816
150 0.00060491
175 0.00050677
200 0.00042619


==> figures/avg_mse_sup_NNLS_gauss_m_50_snr_10.dat <==
5 3.2072
10 3.7853
15 4.1242
20 4.4885


==> figures/avg_mse_sup_NNLS_gauss_m_50_snr_20.dat <==
5 1.2357
10 2.4003
15 2.9461
20 3.3237


==> figures/avg_mse_sup_NNLS_gauss_m_50_snr_30.dat <==
5 0.18779
10 0.68835
15 1.3042
20 1.8139


==> figures/avg_mse_sup_NNLS_gauss_m_50_snr_40.dat <==
5 0.020918
10 0.11204
15 0.36198
20 0.79953


==> figures/avg_mse_sup_NNLS_gauss_s_5_snr_10.dat <==
25 3.5991
50 3.2072
75 2.9003
100 2.6298
125 2.3872
150 2.1829
175 1.9792
200 1.825


==> figures/avg_mse_sup_NNLS_gauss_s_5_snr_20.dat <==
25 2.3223
50 1.2357
75 0.81435
100 0.59963
125 0.4718
150 0.38434
175 0.32907
200 0.28586


==> figures/avg_mse_sup_NNLS_gauss_s_5_snr_30.dat <==
25 0.82777
50 0.18779
75 0.10283
100 0.071503
125 0.054122
150 0.043856
175 0.036727
200 0.031475


==> figures/avg_mse_sup_NNLS_gauss_s_5_snr_40.dat <==
25 0.31233
50 0.020918
75 0.011018
100 0.0074783
125 0.0056092
150 0.0046042
175 0.0037965
200 0.0032924


==> figures/avg_mse_sup_NNLS_uni_m_50_snr_10.dat <==
5 1.4305
10 2.5395
15 3.088
20 3.438


==> figures/avg_mse_sup_NNLS_uni_m_50_snr_20.dat <==
5 0.22827
10 0.80393
15 1.4386
20 1.9256


==> figures/avg_mse_sup_NNLS_uni_m_50_snr_30.dat <==
5 0.026168
10 0.12762
15 0.4009
20 0.83919


==> figures/avg_mse_sup_NNLS_uni_m_50_snr_40.dat <==
5 0.0027247
10 0.016564
15 0.11004
20 0.48732


==> figures/avg_mse_sup_NNLS_uni_s_5_snr_10.dat <==
25 2.4791
50 1.4305
75 0.96307
100 0.7151
125 0.56656
150 0.47344
175 0.40534
200 0.34838


==> figures/avg_mse_sup_NNLS_uni_s_5_snr_20.dat <==
25 0.9176
50 0.22827
75 0.12646
100 0.087037
125 0.066538
150 0.05433
175 0.046107
200 0.039773


==> figures/avg_mse_sup_NNLS_uni_s_5_snr_30.dat <==
25 0.32946
50 0.026168
75 0.013586
100 0.0093092
125 0.0070426
150 0.0056808
175 0.0047752
200 0.0040843


==> figures/avg_mse_sup_NNLS_uni_s_5_snr_40.dat <==
25 0.1702
50 0.0027247
75 0.0014048
100 0.00094399
125 0.00071131
150 0.00057952
175 0.00048363
200 0.00040958


==> figures/mean_SNR_out_gauss_olf_s1.dat <==
6 19.072
12 25.836
18 32.024
24 38.266


==> figures/mean_SNR_out_gauss_olf_s5.dat <==
6 3.1771
12 11.455
18 18.572
24 25.043


==> figures/mean_SNR_out_gauss_olf_s_ratio_snr12_s1.dat <==
0 25.836
0.1 13.411
0.2 10.644
0.3 8.9449
0.4 7.5085
0.5 6.0902
0.6 4.5163
0.7 2.6334
0.8 0.093748
0.9 -4.1613


==> figures/mean_SNR_out_gauss_olf_s_ratio_snr18_s1.dat <==
0 32.024
0.1 15.689
0.2 12.727
0.3 10.921
0.4 9.3752
0.5 7.8318
0.6 6.1318
0.7 4.0832
0.8 1.3339
0.9 -3.1789


==> figures/mean_SNR_out_gauss_olf_s_ratio_snr24_s1.dat <==
0 38.266
0.1 16.947
0.2 13.815
0.3 11.927
0.4 10.314
0.5 8.6926
0.6 6.8792
0.7 4.7153
0.8 1.8499
0.9 -2.822


==> figures/mean_SNR_out_gauss_olf_s_ratio_snr6_s1.dat <==
0 19.072
0.1 9.9545
0.2 7.4469
0.3 5.9143
0.4 4.584
0.5 3.2701
0.6 1.8262
0.7 0.078527
0.8 -2.3127
0.9 -6.3061


==> figures/mean_SNR_out_uni_olf_s1.dat <==
6 26.864
12 33.019
18 39.212
24 45.242


==> figures/mean_SNR_out_uni_olf_s5.dat <==
6 14.666
12 21.523
18 27.878
24 34.095


==> figures/mean_SNR_out_uni_olf_s_ratio_snr12_s1.dat <==
0 33.019
0.1 30.591
0.2 26.595
0.3 23.215
0.4 20.285
0.5 17.539
0.6 14.725
0.7 11.594
0.8 7.7234
0.9 1.8214


==> figures/mean_SNR_out_uni_olf_s_ratio_snr18_s1.dat <==
0 39.212
0.1 35.037
0.2 29.614
0.3 25.415
0.4 21.935
0.5 18.763
0.6 15.636
0.7 12.283
0.8 8.2507
0.9 2.2213


==> figures/mean_SNR_out_uni_olf_s_ratio_snr24_s1.dat <==
0 45.242
0.1 38.462
0.2 31.457
0.3 26.508
0.4 22.619
0.5 19.228
0.6 15.966
0.7 12.5
0.8 8.4
0.9 2.3437


==> figures/mean_SNR_out_uni_olf_s_ratio_snr6_s1.dat <==
0 26.864
0.1 25.477
0.2 22.71
0.3 20.029
0.4 17.591
0.5 15.261
0.6 12.804
0.7 9.9968
0.8 6.3916
0.9 0.69225


==> figures/mean_rel_err_gauss_olf_s1.dat <==
6 0.35661
12 0.21314
18 0.13201
24 0.073744


==> figures/mean_rel_err_gauss_olf_s5.dat <==
6 0.64647
12 0.3821
18 0.20527
24 0.10818


==> figures/mean_rel_err_uni_olf_s1.dat <==
6 0.17382
12 0.10954
18 0.060122
24 0.033053


==> figures/mean_rel_err_uni_olf_s5.dat <==
6 0.28558
12 0.15027
18 0.077838
24 0.039209


==> figures/ssr_NNBPDN_gauss_m_50_snr_10.dat <==
5 0
10 0
15 0
20 0


==> figures/ssr_NNBPDN_gauss_m_50_snr_20.dat <==
5 0.0174
10 0
15 0
20 0


==> figures/ssr_NNBPDN_gauss_m_50_snr_30.dat <==
5 0.3492
10 0.0056
15 0
20 0


==> figures/ssr_NNBPDN_gauss_m_50_snr_40.dat <==
5 0.7318
10 0.191
15 0.0102
20 0.0002


==> figures/ssr_NNBPDN_gauss_s_5_snr_10.dat <==
25 0
50 0
75 0.0002
100 0.0004
125 0
150 0.001
175 0.001
200 0.0038


==> figures/ssr_NNBPDN_gauss_s_5_snr_20.dat <==
25 0.0012
50 0.0174
75 0.0598
100 0.1032
125 0.145
150 0.1788
175 0.2108
200 0.2456


==> figures/ssr_NNBPDN_gauss_s_5_snr_30.dat <==
25 0.1038
50 0.3492
75 0.471
100 0.5376
125 0.597
150 0.6174
175 0.647
200 0.6572


==> figures/ssr_NNBPDN_gauss_s_5_snr_40.dat <==
25 0.4366
50 0.7318
75 0.794
100 0.8296
125 0.8416
150 0.8608
175 0.877
200 0.8824


==> figures/ssr_NNBPDN_uni_m_50_snr_10.dat <==
5 0.0086
10 0
15 0
20 0


==> figures/ssr_NNBPDN_uni_m_50_snr_20.dat <==
5 0.3008
10 0.0022
15 0
20 0


==> figures/ssr_NNBPDN_uni_m_50_snr_30.dat <==
5 0.702
10 0.172
15 0.004
20 0


==> figures/ssr_NNBPDN_uni_m_50_snr_40.dat <==
5 0.8952
10 0.5608
15 0.1478
20 0.007


==> figures/ssr_NNBPDN_uni_s_5_snr_10.dat <==
25 0.0006
50 0.0086
75 0.0384
100 0.0738
125 0.1066
150 0.1428
175 0.1774
200 0.2004


==> figures/ssr_NNBPDN_uni_s_5_snr_20.dat <==
25 0.069
50 0.3008
75 0.427
100 0.492
125 0.548
150 0.5848
175 0.6038
200 0.6306


==> figures/ssr_NNBPDN_uni_s_5_snr_30.dat <==
25 0.4078
50 0.702
75 0.7722
100 0.8122
125 0.827
150 0.8462
175 0.8542
200 0.861


==> figures/ssr_NNBPDN_uni_s_5_snr_40.dat <==
25 0.7164
50 0.8952
75 0.924
100 0.9372
125 0.944
150 0.953
175 0.95
200 0.958


==> figures/ssr_NNLS_gauss_m_50_snr_10.dat <==
5 0
10 0
15 0
20 0


==> figures/ssr_NNLS_gauss_m_50_snr_20.dat <==
5 0.01
10 0
15 0
20 0


==> figures/ssr_NNLS_gauss_m_50_snr_30.dat <==
5 0.3086
10 0.0028
15 0
20 0


==> figures/ssr_NNLS_gauss_m_50_snr_40.dat <==
5 0.7086
10 0.1596
15 0.0054
20 0.0002


==> figures/ssr_NNLS_gauss_s_5_snr_10.dat <==
25 0
50 0
75 0
100 0.0002
125 0
150 0.0006
175 0
200 0.002


==> figures/ssr_NNLS_gauss_s_5_snr_20.dat <==
25 0.0012
50 0.01
75 0.0452
100 0.0804
125 0.123
150 0.1554
175 0.184
200 0.2228


==> figures/ssr_NNLS_gauss_s_5_snr_30.dat <==
25 0.063
50 0.3086
75 0.4364
100 0.5086
125 0.5682
150 0.5964
175 0.6242
200 0.6372


==> figures/ssr_NNLS_gauss_s_5_snr_40.dat <==
25 0.3288
50 0.7086
75 0.7786
100 0.816
125 0.8304
150 0.851
175 0.8688
200 0.8758


==> figures/ssr_NNLS_uni_m_50_snr_10.dat <==
5 0.0048
10 0
15 0
20 0


==> figures/ssr_NNLS_uni_m_50_snr_20.dat <==
5 0.2578
10 0.0012
15 0
20 0


==> figures/ssr_NNLS_uni_m_50_snr_30.dat <==
5 0.6772
10 0.1414
15 0.0028
20 0


==> figures/ssr_NNLS_uni_m_50_snr_40.dat <==
5 0.8848
10 0.5172
15 0.1092
20 0.003


==> figures/ssr_NNLS_uni_s_5_snr_10.dat <==
25 0
50 0.0048
75 0.0276
100 0.0546
125 0.0878
150 0.1184
175 0.1526
200 0.1764


==> figures/ssr_NNLS_uni_s_5_snr_20.dat <==
25 0.0378
50 0.2578
75 0.3896
100 0.4576
125 0.517
150 0.5558
175 0.5778
200 0.6092


==> figures/ssr_NNLS_uni_s_5_snr_30.dat <==
25 0.2946
50 0.6772
75 0.7536
100 0.7982
125 0.812
150 0.8338
175 0.8448
200 0.8552


==> figures/ssr_NNLS_uni_s_5_snr_40.dat <==
25 0.6138
50 0.8848
75 0.9162
100 0.933
125 0.9394
150 0.9478
175 0.948
200 0.954

